Unimodal Distributions for Ordinal Regression

In many real-world prediction tasks, class labels contain information about the relative order between labels that are not captured by commonly used loss functions such as multicategory cross-entropy. Recently, the preference for unimodal distributions in the output space has been incorporated into models and loss functions to account for such ordering information. However, current approaches rely on heuristics that lack a theoretical foundation. Here, we propose two new approaches to incorporate the preference for unimodal distributions into the predictive model. We analyse the set of unimodal distributions in the probability simplex and establish fundamental properties. We then propose a new architecture that imposes unimodal distributions and a new loss term that relies on the notion of projection in a set to promote unimodality. Experiments show the new architecture achieves top-2 performance, while the proposed new loss term is very competitive while maintaining high unimodality.

==> data.csv <==
dataset lambda acc qwk mae unimodality
% 1 ICIAR
1 0.001 68.8 65.1 0.45 73.8
1 0.01 85.0 77.9 0.26 81.2
1 0.1 81.2 85.2 0.24 87.5
1 1 87.5 87.8 0.17 88.8
1 10 86.2 87.9 0.19 86.2
1 100 85.0 82.7 0.24 90.0
1 1000 83.8 85.1 0.23 95.0
% 2 HCI
2 0.001 52.1 61.8 0.77 53.6
2 0.01 53.2 61.3 0.76 54.3
2 0.1 53.6 63.1 0.76 57.7
2 1 54.3 62.3 0.77 63.0
2 10 53.2 60.9 0.83 66.4
2 100 50.6 61.8 0.79 79.2
2 1000 47.9 59.3 0.81 84.9
% 3 FGNET
3 0.001 10.4 69.9 5.69 4.5
3 0.01 11.9 74.0 5.58 3.5
3 0.1 10.4 83.0 4.87 3.0
3 1 10.4 78.7 4.71 2.0
3 10 13.4 86.9 3.68 11.9
3 100 13.4 88.2 3.52 55.7
3 1000 12.4 89.4 3.75 63.2
% 4 SMEAR2005
4 0.001 71.1 89.7 0.32 77.2
4 0.01 74.6 89.8 0.29 83.3
4 0.1 78.1 89.8 0.26 78.9
4 1 74.6 89.4 0.29 87.7
4 10 74.6 89.0 0.30 90.4
4 100 78.1 90.9 0.25 94.7
4 1000 75.4 89.4 0.28 97.4
% 5 FOCUSPATH
5 0.001 75.6 97.2 0.27 97.8
5 0.01 76.7 97.4 0.26 96.4
5 0.1 72.0 97.3 0.30 97.5
5 1 78.9 97.6 0.23 98.4
5 10 77.0 97.9 0.24 89.9
5 100 69.3 96.9 0.33 97.6
5 1000 67.4 97.3 0.34 98.5

